Qualitative Relational Mapping and Navigation for Planetary Rovers

This paper presents a novel method for qualitative mapping of large scale spaces. The proposed framework makes use of a graphical representation of the world in order to build a map consisting of qualitative constraints on the geometric relationships between landmark triplets. A novel measurement method based on camera imagery is presented which extends previous work from the field of Qualitative Spatial Reasoning. Measurements are fused into the map using a deterministic, iterative graph update. A Branch-and-Bound approach is taken to solve a set of non-convex feasibility problems required for generating on-line measurements and off-line operator lookup tables. A navigation approach for travel between distant landmarks is developed, using estimates of the Relative Neighborhood Graph extracted from the qualitative map in order to generate a sequence of landmark objectives based on proximity. Average and asymptotic performance of the mapping algorithm is evaluated using Monte Carlo tests on randomly generated maps, and data-driven simulation results are presented for a robot traversing the Jet Propulsion Laboratory Mars Yard while building a relational map. Simulation results demonstrate an initial rapid convergence of qualitative state estimates for visible landmarks, followed by a slow tapering as the remaining ambiguous states are removed from the map.

==> TableFormat.txt <==
The EDC composition table stored in EDCCompositionTable.dat is formatted as a jagged boolean array. The first index indicates the query state of AB:C, the second index indicates the query state of BC:D, the third index indicates the query state of AB:D. If the element [i][j][k] is true, then AB:C = i + 1 and BC:D = j + 1 imply that AB:D = k + 1.

The table can be read using the following method in C#

public static bool[][][] LoadComposeTable(string fileName)
{
	FileStream fs = new FileStream(fileName, FileMode.Open);
	BinaryReader br = new BinaryReader(fs);
	int length1 = br.ReadInt32();
	int length2 = br.ReadInt32();
	int length3 = br.ReadInt32();
	bool[][][] table = new bool[length1][][];
	for (int i = 0; i < table.Length; i++)
	{
		table[i] = new bool[length2][];
		for (int j = 0; j < table[i].Length; j++)
		{
			table[i][j] = new bool[length3];
			for (int k = 0; k < table[i][j].Length; k++)
			{
				table[i][j][k] = br.ReadBoolean();
			}
		}
	}

	return table;
}
